Quasi-interpolators with application to postprocessing in finite element methods

We design quasi-interpolation operators based on piecewise polynomial weight functions of degree less than or equal to $p$ that map into the space of continuous piecewise polynomials of degree less than or equal to $p+1$. We show that the operators have optimal approximation properties, i.e., of order $p+2$. This can be exploited to enhance the accuracy of finite element approximations provided that they are sufficiently close to the orthogonal projection of the exact solution on the space of piecewise polynomials of degree less than or equal to $p$. Such a condition is met by various numerical schemes, e.g., mixed finite element methods and discontinuous Petrov--Galerkin methods. Contrary to well-established postprocessing techniques which also require this or a similar closeness property, our proposed method delivers a conforming postprocessed solution that does not rely on discrete approximations of derivatives nor local versions of the underlying PDE. In addition, we introduce a second family of quasi-interpolation operators that are based on piecewise constant weight functions, which can be used, e.g., to postprocess solutions of hybridizable discontinuous Galerkin methods. Another application of our proposed operators is the definition of projection operators bounded in Sobolev spaces with negative indices. Numerical examples demonstrate the effectiveness of our approach.

==> data/ExampleHDGP1.dat <==
nE	errL2	errL2small
16	0.0776801016246079	0.0776801016246079
28	0.084264926115052	0.084264926115052
104	0.0077135836863546	0.0077135836863546
378	0.00141060059659036	0.00141060059659036
1390	0.000175334784674026	0.000175334784674026
5646	1.93759904619639e-05	1.93759904619639e-05
21916	2.55949484347541e-06	2.55949484347541e-06


==> data/ExampleHDGP2.dat <==
nE	errL2	errL2small
16	0.0746826848707568	0.0746826762309706
28	0.0753313032833898	0.0421835411952445
104	0.0185470858171395	0.00384172461840656
378	0.00152012114681467	0.000266917969677816
1390	0.000105744242823737	1.86894193222597e-05
5646	6.78930094761741e-06	1.19873177322814e-06
21916	4.49266745586358e-07	7.88248506450224e-08


==> data/ExampleHDGP3.dat <==
nE	errL2	errL2small
28	0.0203815906570154	0.0203815906570154
104	0.00440521358311891	0.00204924566820511
378	0.000314719334929707	8.45415805901792e-05
1390	1.16560342412754e-05	2.93070443948699e-06
5646	2.84182453126502e-07	7.46479919260446e-08
21916	8.97563819896024e-09	2.44926409375664e-09


==> data/ExampleMixed.dat <==
dofMIXED	nE	errUL2	errUstarST	errUstar	errUstar2
44	16	0.183558815366143	0.110341850659141	0.201617321967664	0.0708992878543527
168	64	0.0922718997425694	0.0280036829652621	0.0586197014926127	0.0167323350284734
656	256	0.0462412773099083	0.00702920124900312	0.01523176109314	0.00251819493831028
2592	1024	0.0231350870104035	0.00175909960188934	0.00384507014199793	0.00053331603302546
10304	4096	0.0115693889956687	0.000439887070245642	0.000963605354300467	0.000132731073824282
41088	16384	0.00578492641197988	0.000109978773217851	0.000241047722476099	3.33641168593608e-05
164096	65536	0.00289249223359031	2.74951746450958e-05	6.02710838408655e-05	8.35921944280196e-06


==> data/ExampleSmoothP0.dat <==
nE	errL2	errL2P0
16	0.0144708990930569	0.0144708990930569
64	0.00447934462914003	0.00447934462914003
256	0.00119532783019444	0.00119532783019444
1024	0.000305760414546476	0.000305760414546476
4096	7.71350146998452e-05	7.71350146998452e-05
16384	1.93594995091257e-05	1.93594995091257e-05
65536	4.84863563330868e-06	4.84863563330868e-06
262144	1.21320940235955e-06	1.21320940235955e-06


==> data/ExampleSmoothP1.dat <==
nE	errL2	errL2P0
16	0.0404587464095977	0.0747140264943799
64	0.010345451193935	0.0151261440898549
256	0.00131985561521735	0.00191540202778643
1024	0.000158095868795613	0.000204228472663795
4096	1.91447765677039e-05	2.22871604364052e-05
16384	2.35066169877262e-06	2.55433564939874e-06
65536	2.91097273819953e-07	3.04033467225074e-07


==> data/ExampleSmoothP2.dat <==
nE	errL2	errL2P0
16	0.0248473350737038	0.0747140264943798
64	0.00114891857283511	0.0352613047975823
256	6.16115034364183e-05	0.00311118784744742
1024	3.69884989837329e-06	0.000204193905014622
4096	2.28510174409145e-07	1.28833853354147e-05
16384	1.42194148356687e-08	8.06861058786031e-07


==> data/ExampleSmoothP3.dat <==
nE	errL2	errL2P0
16	0.00139842397251259	0.584756214949037
64	0.000102297753808705	0.00596876823386474
256	3.38671400202678e-06	0.000498890910235826
1024	1.03281709327438e-07	1.30848510887724e-05
4096	3.15689551245235e-09	3.12303309838393e-07


==> data/ExampleSmoothPatchP2.dat <==
nE	errL2large	errL2small
16	0.0747140264943798	0.0747140264943802
64	0.0352613047975823	0.00776782503221557
256	0.00311118784744742	0.000553515823077607
1024	0.000204193905014622	3.55618558762042e-05
4096	1.28833853354147e-05	2.23645782619975e-06
16384	8.06861058786031e-07	1.3999525041488e-07


==> data/ExampleSmoothPatchP3.dat <==
nE	errL2large	errL2small
64	0.00596876823386474	0.0033921126478684
256	0.000498890910235826	0.000144860674605669
1024	1.30848510887724e-05	3.7289625472296e-06
4096	3.12303309838393e-07	9.69317871333132e-08


==> data/cooMeshAss1.dat <==
0	0
0	1
1	0
1	1
2	0
2	1
3	0
3	1
4	0
4	1


==> data/cooMeshAss2.dat <==
0	0
0	1
1	0
1	1
2	0
2	1
3	0
3	1
4	0
4	1
0.5	0.5


==> data/eleMeshAss1.dat <==
0	2	3
3	1	0
2	4	5
5	3	2
4	6	7
7	5	4
6	8	9
9	7	6


==> data/eleMeshAss2.dat <==
0	2	10
2	3	10
3	1	10
1	0	10
2	4	5
5	3	2
4	6	7
7	5	4
6	8	9
9	7	6

